A spectral Galerkin exponential Euler time-stepping scheme for parabolic SPDEs on two-dimensional domains with a C2-boundary

We consider the numerical approximation of second-order semi-linear parabolic stochastic partial differential equations interpreted in the mild sense which we solve on general two-dimensional domains with a $\mathcal{C}^2$ boundary with homogeneous Dirichlet boundary conditions. The equations are driven by Gaussian additive noise, and several Lipschitz-like conditions are imposed on the nonlinear function. We discretize in space with a spectral Galerkin method and in time using an explicit Euler-like scheme. For irregular shapes, the necessary Dirichlet eigenvalues and eigenfunctions are obtained from a boundary integral equation method. This yields a nonlinear eigenvalue problem, which is discretized using a boundary element collocation method and is solved with the Beyn contour integral algorithm. We present an error analysis as well as numerical results on an exemplary asymmetric shape, and point out limitations of the approach.

==> Peanut_L2_001_6.51554236_facemax=1000_reso=81.txt <==
1000.000000000000 0.000000000812
900.000000000000 0.000000001475
750.000000000000 0.000000002060
600.000000000000 0.000000005831
500.000000000000 0.000000008466
400.000000000000 0.000000022226
300.000000000000 0.000000057460
200.000000000000 0.000000292123
150.000000000000 0.000000779753
100.000000000000 0.000003292296
75.000000000000 0.000010102705
50.000000000000 0.000061490186


==> Peanut_L2_001_6.51554236_facemax=500_reso=81.txt <==
500.000000000000 0.000000011214
400.000000000000 0.000000019960
300.000000000000 0.000000056849
200.000000000000 0.000000291929
150.000000000000 0.000000781386
100.000000000000 0.000003291469
75.000000000000 0.000010104097
50.000000000000 0.000061488064


==> Peanut_L2_056_39.53663871_facemax=1000_reso=81.txt <==
1000.000000000000 0.000000027904
900.000000000000 0.000000042289
750.000000000000 0.000000122222
600.000000000000 0.000000225733
500.000000000000 0.000000463994
400.000000000000 0.000001074423
300.000000000000 0.000003119127
200.000000000000 0.000010963229
150.000000000000 0.000028471638
100.000000000000 0.000139514273
75.000000000000 0.000346416702
50.000000000000 0.001412701766


==> Peanut_L2_056_39.53663872_facemax=500_reso=81.txt <==
500.000000000000 0.000000511179
400.000000000000 0.000001049780
300.000000000000 0.000003166251
200.000000000000 0.000011029224
150.000000000000 0.000028554837
100.000000000000 0.000139462950
75.000000000000 0.000346407757
50.000000000000 0.001412627465


==> Peanut_convergence_data_M.txt <==
500 9.61154713993e-06
200 2.15201457407e-05
100 4.0246467969e-05
50 8.28075900237e-05
20 0.000197492671676
10 0.000376597374653


==> Peanut_convergence_data_N.txt <==
300 0.000223158077806
200 0.000431527737237
150 0.000612311367046
100 0.000943555481329
80 0.00117249851771
50 0.00188756156332
20 0.00452686474292
10 0.0082215524596


==> Peanut_convergence_data_N_reference.txt <==
300 0.000215630173117
200 0.000423379040632
150 0.000602694636051
100 0.000913895302564
80 0.00117943419667
50 0.00199819525438
20 0.00453962485309
10 0.008718226105


==> Peanut_ev_001_6.51554236_facemax=1000_reso=81.txt <==
1000.000000000000 0.000000000615
900.000000000000 0.000000001157
750.000000000000 0.000000002614
600.000000000000 0.000000005908
500.000000000000 0.000000010818
400.000000000000 0.000000021921
300.000000000000 0.000000053067
200.000000000000 0.000000180839
150.000000000000 0.000000429433
100.000000000000 0.000001450987
75.000000000000 0.000003445053
50.000000000000 0.000011693343


==> Peanut_ev_001_6.51554236_facemax=500_reso=81.txt <==
500.000000000000 0.000000004911
400.000000000000 0.000000016014
300.000000000000 0.000000047160
200.000000000000 0.000000174936
150.000000000000 0.000000423535
100.000000000000 0.000001445102
75.000000000000 0.000003439181
50.000000000000 0.000011687493


==> Peanut_ev_056_39.53663871_facemax=1000_reso=81.txt <==
1000.000000000000 0.000000035555
900.000000000000 0.000000066941
750.000000000000 0.000000151307
600.000000000000 0.000000342384
500.000000000000 0.000000627830
400.000000000000 0.000001274817
300.000000000000 0.000003096971
200.000000000000 0.000010611035
150.000000000000 0.000025220140
100.000000000000 0.000083401912
75.000000000000 0.000186437334
50.000000000000 0.000952521562


==> Peanut_ev_056_39.53663872_facemax=500_reso=81.txt <==
500.000000000000 0.000000285446
400.000000000000 0.000000932433
300.000000000000 0.000002754590
200.000000000000 0.000010268675
150.000000000000 0.000024877854
100.000000000000 0.000083060296
75.000000000000 0.000186098701
50.000000000000 0.000952185559


==> bemslope1.txt <==
10 150
60 500

==> bemslope2.txt <==
10 150
50 500

==> bemslope3.txt <==
10 170
43 500

==> compef_300.txt <==
20 1367.639039
50 3187.281632
100 7435.322011
150 6806.439047
200 9046.984186
300 13960.008178
600 29413.1091


==> compev_300.txt <==
20 60.558142
50 390.826415
100 1677.250305
150 3582.625355
200 5980.669081
300 12250.994782
400 22506.068512
500 33815.923433
600 52708.497712


==> data11g.txt <==
6.515542429782287 100
9.278858228206657 150
11.145070422514200 150
11.956165979475346 150
13.638719501338404 150
14.424390841378704 150
16.036759177361169 150
16.238596072716238 150
16.967264237015879 200
18.450230043069830 150
18.670483857540646 200
19.528475900108674 200
20.826872019017426 200
21.011318959024841 200
21.454257567741625 200
22.113085601250621 200
23.194856429169224 300
23.303089081711907 200
23.983030593613144 200
24.660420864907650 300
25.656258555957809 300
25.772880109476173 200
26.135063936714708 200
26.438974428447423 300
27.186728936618689 300
28.132063683886457 300
28.193548219789783 300
28.342390958343756 300
28.962949578907633 300
29.650603460928661 300
30.411984242284081 300
30.698144528059142 300
30.920922408352425 300
31.148776061128025 300
31.501644163758002 300
32.169343976306834 300
32.689714860755657 300
32.983514507032211 300
33.430694669417605 300
33.608528563433353 300
34.044203296614981 300
34.635492013753165 300
35.029564980833918 300
35.404090760740026 300
35.983913162200714 400
36.003129842608281 300
36.124362459651955 300
36.644469450936860 300
37.074174789760889 300
37.510208411350838 400
37.858082293460832 300
38.185837218965695 300
38.419817836266432 300
38.628031129766022 300
39.045554782213991 400
39.536492086848114 400
39.996229858176328 400
40.198630544737618 300
40.640814183733546 300
40.845935507300148 400
41.069318726383720 400
41.217416965421556 300
41.601517812514651 400
42.016470184985764 400
42.288312405909664 400
42.613258898389027 400
43.069674358945136 400
43.265303637576835 400
43.452241042679475 400
43.695926040961119 400
44.050232630999794 400
44.484724981726515 400
44.549698352598938 400
45.060320403764578 400
45.499144845362871 400
45.589264194400783 400
45.917640308365748 400
46.117752604692775 400
46.384630759021555 400
46.547450478784910 400
46.927793258338127 400
46.991210293664750 400
47.563392696628888 400
47.878298680444573 400
48.011778075712868 400
48.161267868257063 400
48.451571261269166 400
48.803690515945654 400
48.983493501668107 400
49.420298717881444 400
49.554624273566553 400
49.909881064930154 400
50.285641602431603 400
50.412798040044137 400
50.618207265510208 400
50.793175221026999 400
51.137328506428908 400
51.326072032562259 400
51.541331491815562 400
51.858075952073271 400
52.062868226794834 400
52.263439934667886 400
52.778136302833069 500
52.897663344746661 400
53.090985423197203 400
53.152295938237579 400
53.359976128164732 400
53.640805064061041 400
54.053014751807325 400
54.168341039529189 400
54.539619056063550 400
54.747852924153563 400
55.166272976742533 500
55.282775247355112 400
55.464911288379852 500
55.642550420292778 500
55.871145733049374 400
55.996474935985496 400
56.314351325884346 400
56.476109536018392 500
56.588951041758598 500
57.005997991690165 500
57.247821342308967 400
57.559638286313998 500
57.628161275156344 500
57.910877809610447 400
58.108746661276825 500
58.225831258163666 500
58.423733709607191 500
58.508285832786186 400
58.906948728671665 500
59.160560821816624 500
59.436338575108230 500
59.609962563034614 500
59.942117832444396 500
60.155328668017013 500
60.208403309344881 500
60.562875566277086 500
60.645435676986814 500
60.724896865174003 500
60.984145864964567 500
61.325560782908283 500
61.415373661184034 500
61.704644354308456 500
61.761621059687954 500
62.015594081674465 500
62.423589718968984 500
62.623073938159337 500
62.701444177508797 500
62.853728153732966 500
63.095930134715019 500
63.128307351473772 500
63.439263992202662 500
63.539658387407094 500
63.804011231889710 500
64.067605379293241 500
64.250676714272529 500
64.475747829654324 500
64.847549095959266 500
65.038205096172874 500
65.089118437035282 500
65.264097854378193 500
65.471900237127883 500
65.608937441464803 500
65.871229310384379 500
65.993269191260296 500
66.101911254549051 500
66.383204671800840 500
66.475185092556600 500
66.805152441565966 500
66.961036733578027 500
67.232652351989387 500
67.256217132164295 500
67.557726015275975 500
67.766744748299587 500
67.912622474661973 500
68.082443823153227 500
68.169168667710721 500
68.375324457928869 500
68.553748171611431 500
68.682674953009723 500
68.877569697240645 500
69.274494649493775 500
69.479384899196901 500
69.506005246714238 500
69.679311144502364 500
69.979622254770803 500
70.112198461470030 500
70.291240931100035 500
70.487589776380020 500
70.534801189311750 500
70.814911041738114 500
71.056486540275728 500
71.172927949504867 500
71.274158486845053 500
71.398685669838741 500
71.696806651461841 500
71.828397949603144 500
72.037613248412271 500
72.102263537174792 500


==> data12g.txt <==
6.515542429782287 100
9.278858228206657 150
11.145070422514200 150
11.956165979475346 150
13.638719501338404 150
14.424390841378704 150
16.036759177361169 150
16.238596072716238 150
16.967264237015879 200
18.450230043069830 200
18.670483857540646 200
19.528475900108674 200
20.826872019017426 300
21.011318959024841 200
21.454257567741625 200
22.113085601250621 300
23.194856429169224 300
23.303089081711907 300
23.983030593613144 200
24.660420864907650 300
25.656258555957809 300
25.772880109476173 300
26.135063936714708 300
26.438974428447423 300
27.186728936618689 300
28.132063683886457 300
28.193548219789783 300
28.342390958343756 300
28.962949578907633 300
29.650603460928661 400
30.411984242284081 300
30.698144528059142 300
30.920922408352425 300
31.148776061128025 400
31.501644163758002 300
32.169343976306834 400
32.689714860755657 400
32.983514507032211 400
33.430694669417605 400
33.608528563433353 300
34.044203296614981 400
34.635492013753165 400
35.029564980833918 400
35.404090760740026 400
35.983913162200714 400
36.003129842608281 400
36.124362459651955 400
36.644469450936860 400
37.074174789760889 400
37.510208411350838 400
37.858082293460832 400
38.185837218965695 400
38.419817836266432 400
38.628031129766022 400
39.045554782213991 400
39.536492086848114 400
39.996229858176328 400
40.198630544737618 400
40.640814183733546 400
40.845935507300148 400
41.069318726383720 400
41.217416965421556 400
41.601517812514651 400
42.016470184985764 400
42.288312405909664 400
42.613258898389027 400
43.069674358945136 400
43.265303637576835 400
43.452241042679475 500
43.695926040961119 400
44.050232630999794 500
44.484724981726515 400
44.549698352598938 400
45.060320403764578 500
45.499144845362871 500
45.589264194400783 400
45.917640308365748 500
46.117752604692775 400
46.384630759021555 400
46.547450478784910 500
46.927793258338127 500
46.991210293664750 400
47.563392696628888 500
47.878298680444573 500
48.011778075712868 500
48.161267868257063 500
48.451571261269166 500
48.803690515945654 500
48.983493501668107 500
49.420298717881444 500
49.554624273566553 400
49.909881064930154 500
50.285641602431603 500
50.412798040044137 500
50.618207265510208 500
50.793175221026999 500
51.137328506428908 500
51.326072032562259 500
51.541331491815562 500
51.858075952073271 500
52.062868226794834 400
52.263439934667886 500
52.778136302833069 500
52.897663344746661 500
53.090985423197203 500
53.152295938237579 500
53.359976128164732 500
53.640805064061041 500
54.053014751807325 500
54.168341039529189 500
54.539619056063550 500
54.747852924153563 500
55.166272976742533 500
55.282775247355112 500
55.464911288379852 500
55.642550420292778 500
55.871145733049374 500
55.996474935985496 500
56.314351325884346 500
56.476109536018392 500
56.588951041758598 500
57.005997991690165 500
57.247821342308967 500
57.559638286313998 500
57.628161275156344 500
57.910877809610447 500
58.108746661276825 500
58.225831258163666 500
58.423733709607191 500
58.508285832786186 500
58.906948728671665 500
59.160560821816624 500
59.436338575108230 500
59.609962563034614 500
59.942117832444396 500
60.155328668017013 500
60.208403309344881 500
60.562875566277086 500
60.645435676986814 500
60.724896865174003 500
60.984145864964567 500
61.325560782908283 500
61.415373661184034 500
61.704644354308456 500
61.761621059687954 500
62.015594081674465 500
62.623073938159337 500
62.701444177508797 500
62.853728153732966 500
63.095930134715019 500
63.128307351473772 500
63.439263992202662 500
63.539658387407094 500
63.804011231889710 500
64.250676714272529 500
65.038205096172874 500
65.264097854378193 500
65.471900237127883 500
65.871229310384379 500
66.383204671800840 500
67.256217132164295 500
67.766744748299587 500
67.912622474661973 500
68.169168667710721 500
68.682674953009723 500
69.506005246714238 500
69.979622254770803 500
70.291240931100035 500
70.534801189311750 500
71.172927949504867 500
71.398685669838741 500


==> data12r.txt <==
62.423589718968984 500
64.067605379293241 500
64.475747829654324 500
64.847549095959266 500
65.089118437035282 500
65.608937441464803 500
65.993269191260296 500
66.101911254549051 500
66.475185092556600 500
66.805152441565966 500
66.961036733578027 500
67.232652351989387 500
67.557726015275975 500
68.082443823153227 500
68.375324457928869 500
68.553748171611431 500
68.877569697240645 500
69.274494649493775 500
69.479384899196901 500
69.679311144502364 500
70.112198461470030 500
70.487589776380020 500
70.814911041738114 500
71.056486540275728 500
71.274158486845053 500
71.696806651461841 500
71.828397949603144 500
72.037613248412271 500
72.102263537174792 500


==> data13g.txt <==
6.515542429782287 150
9.278858228206657 150
11.145070422514200 150
11.956165979475346 200
13.638719501338404 200
14.424390841378704 200
16.036759177361169 150
16.238596072716238 200
16.967264237015879 300
18.450230043069830 200
18.670483857540646 300
19.528475900108674 300
20.826872019017426 300
21.011318959024841 300
21.454257567741625 300
22.113085601250621 300
23.194856429169224 300
23.303089081711907 300
23.983030593613144 300
24.660420864907650 300
25.656258555957809 300
25.772880109476173 300
26.135063936714708 300
26.438974428447423 300
27.186728936618689 300
28.132063683886457 400
28.193548219789783 400
28.342390958343756 300
28.962949578907633 400
29.650603460928661 300
30.411984242284081 400
30.698144528059142 400
30.920922408352425 300
31.148776061128025 300
31.501644163758002 400
32.169343976306834 300
32.689714860755657 400
32.983514507032211 300
33.430694669417605 400
33.608528563433353 300
34.044203296614981 400
34.635492013753165 300
35.029564980833918 400
35.404090760740026 400
35.983913162200714 500
36.003129842608281 400
36.124362459651955 300
36.644469450936860 400
37.074174789760889 400
37.510208411350838 400
37.858082293460832 400
38.185837218965695 400
38.419817836266432 400
38.628031129766022 400
39.045554782213991 400
39.536492086848114 400
39.996229858176328 400
40.198630544737618 400
40.640814183733546 300
40.845935507300148 400
41.069318726383720 400
41.217416965421556 400
41.601517812514651 400
42.016470184985764 400
42.288312405909664 500
42.613258898389027 400
43.069674358945136 400
43.265303637576835 400
43.452241042679475 400
43.695926040961119 400
44.050232630999794 400
44.484724981726515 500
44.549698352598938 500
45.060320403764578 400
45.499144845362871 400
45.589264194400783 400
45.917640308365748 400
46.117752604692775 400
46.384630759021555 400
46.547450478784910 400
46.927793258338127 500
46.991210293664750 500
47.563392696628888 400
47.878298680444573 500
48.011778075712868 400
48.161267868257063 400
48.451571261269166 400
48.803690515945654 400
48.983493501668107 500
49.420298717881444 400
49.554624273566553 500
49.909881064930154 400
50.285641602431603 400
50.412798040044137 400
50.618207265510208 400
50.793175221026999 500
51.137328506428908 400
51.326072032562259 500
51.541331491815562 500
51.858075952073271 500
52.263439934667886 500
52.778136302833069 500
52.897663344746661 500
53.090985423197203 500
53.152295938237579 500
53.359976128164732 400
53.640805064061041 500
54.053014751807325 500
54.168341039529189 500
54.539619056063550 500
55.166272976742533 500
55.464911288379852 500
55.642550420292778 500
55.871145733049374 400
56.314351325884346 500
56.476109536018392 500
56.588951041758598 500
57.005997991690165 500
57.247821342308967 500
57.628161275156344 500
58.108746661276825 500
58.225831258163666 500
58.508285832786186 500
58.906948728671665 500
59.609962563034614 500
60.208403309344881 500
60.562875566277086 500
60.724896865174003 500
61.325560782908283 500
61.415373661184034 500
62.015594081674465 500
62.423589718968984 500
62.701444177508797 500
63.539658387407094 500
63.804011231889710 500
64.847549095959266 500
65.089118437035282 500
66.383204671800840 500
67.232652351989387 500
68.082443823153227 500
68.375324457928869 500
68.877569697240645 500
69.479384899196901 500
70.814911041738114 500
71.398685669838741 500


==> data13r.txt <==
52.062868226794834 500
54.747852924153563 500
55.282775247355112 500
55.996474935985496 500
57.559638286313998 500
57.910877809610447 500
58.423733709607191 500
59.160560821816624 500
59.436338575108230 500
59.942117832444396 500
60.155328668017013 500
60.645435676986814 500
60.984145864964567 500
61.704644354308456 500
61.761621059687954 500
62.623073938159337 500
62.853728153732966 500
63.095930134715019 500
63.128307351473772 500
63.439263992202662 500
64.067605379293241 500
64.250676714272529 500
64.475747829654324 500
65.038205096172874 500
65.264097854378193 500
65.471900237127883 500
65.608937441464803 500
65.871229310384379 500
65.993269191260296 500
66.101911254549051 500
66.475185092556600 500
66.805152441565966 500
66.961036733578027 500
67.256217132164295 500
67.557726015275975 500
67.766744748299587 500
67.912622474661973 500
68.169168667710721 500
68.553748171611431 500
68.682674953009723 500
69.274494649493775 500
69.506005246714238 500
69.679311144502364 500
69.979622254770803 500
70.112198461470030 500
70.291240931100035 500
70.487589776380020 500
70.534801189311750 500
71.056486540275728 500
71.172927949504867 500
71.274158486845053 500
71.696806651461841 500
71.828397949603144 500
72.037613248412271 500
72.102263537174792 500


==> data21g.txt <==
9.278858228206657 116.057
11.145070422514200 114.94
11.956165979475346 138.225
13.638719501338404 127.496
14.424390841378704 148.526
16.036759177361169 130.072
16.238596072716238 144.113
16.967264237015879 173.432
18.450230043069830 145.944
18.670483857540646 157.645
19.528475900108674 187.132
20.826872019017426 174.602
21.011318959024841 161.305
21.454257567741625 183.488
22.113085601250621 192.252
23.194856429169224 201.591
23.303089081711907 188.967
23.983030593613144 194.956
24.660420864907650 227.329
25.656258555957809 208.738
25.772880109476173 197.511
26.135063936714708 190.742
26.438974428447423 234.549
27.186728936618689 241.186
28.132063683886457 250.848
28.193548219789783 271.649
28.342390958343756 222.511
28.962949578907633 256.396
29.650603460928661 266.749
30.411984242284081 257.697
30.698144528059142 268.919
30.920922408352425 250.432
31.148776061128025 266.335
31.501644163758002 270.16
32.169343976306834 277.929
32.689714860755657 276.108
32.983514507032211 265.347
33.430694669417605 278.506
33.608528563433353 254.38
34.044203296614981 282.868
34.635492013753165 287.465
35.029564980833918 295.023
35.404090760740026 284.024
35.983913162200714 381.116
36.003129842608281 297.551
36.124362459651955 276.108
36.644469450936860 286
37.074174789760889 296.216
37.510208411350838 322.984
37.858082293460832 293.446
38.185837218965695 285.916
38.419817836266432 299.843
38.628031129766022 296.523
39.045554782213991 303.225
39.536492086848114 312.363
39.996229858176328 335.716
40.198630544737618 292.585
40.640814183733546 298.155
40.845935507300148 336.058
41.069318726383720 325.965
41.217416965421556 292.871
41.601517812514651 329.536
42.016470184985764 326.494
42.288312405909664 345.17
42.613258898389027 315.719
43.069674358945136 340.508
43.265303637576835 331.929
43.452241042679475 352.663
43.695926040961119 329.733
44.050232630999794 356.023
44.484724981726515 349.105
44.549698352598938 343.271
45.060320403764578 356.497
45.499144845362871 371.613
45.589264194400783 343.264
45.917640308365748 361.086
46.117752604692775 340.857
46.384630759021555 346.781
46.547450478784910 363.656
46.927793258338127 376.615
46.991210293664750 380.662
47.563392696628888 366.004
47.878298680444573 376.726
48.011778075712868 354.968
48.161267868257063 380.885
48.451571261269166 376.383
48.803690515945654 356.396
48.983493501668107 384.397
49.420298717881444 391.249
49.554624273566553 380.145
49.909881064930154 376.361
50.285641602431603 394.361
50.412798040044137 371.773
50.618207265510208 398.093
50.793175221026999 385.405
51.137328506428908 363.247
51.326072032562259 380.067
51.541331491815562 386.134
51.858075952073271 389.004
52.062868226794834 389.331
52.263439934667886 395.332
52.778136302833069 411.827
52.897663344746661 378.159
53.090985423197203 398.098
53.152295938237579 394.318
53.359976128164732 389.703
53.640805064061041 388.849
54.053014751807325 394.192
54.168341039529189 388.904
54.539619056063550 391.707
54.747852924153563 395.382
55.166272976742533 422.509
55.282775247355112 391.292
55.464911288379852 418.386
55.642550420292778 410.152
55.871145733049374 397.616
55.996474935985496 393.941
56.314351325884346 377.36
56.476109536018392 418.964
56.588951041758598 403.559
57.005997991690165 424.021
57.247821342308967 389.01
57.559638286313998 430.108
57.628161275156344 431.945
57.910877809610447 386.319
58.108746661276825 445.517
58.225831258163666 405.671
58.423733709607191 407.639
58.508285832786186 399.82
58.906948728671665 452.011
59.160560821816624 412.873
59.436338575108230 435.911
59.609962563034614 415.42
59.942117832444396 441.767
60.155328668017013 433.849
60.208403309344881 429.247
60.562875566277086 433.111
60.645435676986814 464.97
60.724896865174003 434.361
60.984145864964567 419.87
61.325560782908283 441.246
61.415373661184034 426.011
61.704644354308456 431.43
61.761621059687954 438.581
62.015594081674465 454.003
62.423589718968984 459.962
62.623073938159337 427.117
62.701444177508797 454.061
62.853728153732966 451.93
63.095930134715019 455.908
63.128307351473772 453.056
63.439263992202662 472.366
63.539658387407094 435.867
63.804011231889710 455.033
64.067605379293241 466.333
64.250676714272529 449.972
64.475747829654324 464.53
64.847549095959266 464.35
65.038205096172874 431.51
65.089118437035282 467.103
65.264097854378193 445.264
65.471900237127883 419.181
65.608937441464803 460.947
65.871229310384379 440.749
65.993269191260296 458.795
66.101911254549051 465.537
66.383204671800840 437.61
66.475185092556600 473.303
66.805152441565966 461.652
66.961036733578027 471.519
67.232652351989387 474.264
67.256217132164295 475.019
67.557726015275975 479.683
67.766744748299587 429.387
67.912622474661973 478.566
68.082443823153227 469.63
68.169168667710721 433.014
68.375324457928869 485.484
68.553748171611431 469.295
68.682674953009723 446.04
68.877569697240645 484.059
69.274494649493775 469.95
69.479384899196901 480.876
69.506005246714238 474.883
69.679311144502364 479.884
69.979622254770803 443.606
70.112198461470030 490.754
70.291240931100035 476.926
70.487589776380020 480.383
70.534801189311750 452.246
70.814911041738114 493.877
71.056486540275728 477.784
71.172927949504867 444.773
71.274158486845053 488.443
71.398685669838741 452.136
71.696806651461841 486.16
71.828397949603144 483.185
72.037613248412271 477.94
72.102263537174792 483.209


==> data22g.txt <==
9.278858228206657 116.057
11.145070422514200 114.94
11.956165979475346 138.225
13.638719501338404 140.239
14.424390841378704 148.526
16.036759177361169 148.279
16.238596072716238 144.113
16.967264237015879 177.798
18.450230043069830 181.5
18.670483857540646 184.139
19.528475900108674 199.227
20.826872019017426 201.624
21.011318959024841 187.997
21.454257567741625 195.064
22.113085601250621 241.855
23.194856429169224 250.474
23.303089081711907 246.662
23.983030593613144 194.956
24.660420864907650 274.793
25.656258555957809 272.687
25.772880109476173 259.827
26.135063936714708 250.107
26.438974428447423 256.906
27.186728936618689 288.898
28.132063683886457 281.063
28.193548219789783 281.295
28.342390958343756 279.54
28.962949578907633 284.936
29.650603460928661 306.839
30.411984242284081 294.71
30.698144528059142 284.813
30.920922408352425 293.483
31.148776061128025 305.972
31.501644163758002 293.825
32.169343976306834 329.911
32.689714860755657 326.389
32.983514507032211 304.015
33.430694669417605 331.077
33.608528563433353 289.591
34.044203296614981 340.289
34.635492013753165 349.661
35.029564980833918 365.353
35.404090760740026 342.614
35.983913162200714 381.116
36.003129842608281 315.028
36.124362459651955 326.168
36.644469450936860 346.8
37.074174789760889 367.773
37.510208411350838 387.089
37.858082293460832 325.817
38.185837218965695 346.343
38.419817836266432 375.239
38.628031129766022 368.335
39.045554782213991 377.224
39.536492086848114 381.768
39.996229858176328 393.493
40.198630544737618 349.006
40.640814183733546 371.712
40.845935507300148 393.587
41.069318726383720 388.531
41.217416965421556 361.007
41.601517812514651 390.327
42.016470184985764 388.84
42.288312405909664 388.798
42.613258898389027 383.414
43.069674358945136 395.796
43.265303637576835 391.567
43.452241042679475 405.334
43.695926040961119 390.418
44.050232630999794 410.08
44.484724981726515 395.183
44.549698352598938 397.374
45.060320403764578 410.722
45.499144845362871 432.014
45.589264194400783 397.269
45.917640308365748 417.23
46.117752604692775 395.969
46.384630759021555 398.996
46.547450478784910 420.841
46.927793258338127 439.303
46.991210293664750 390.952
47.563392696628888 424.206
47.878298680444573 439.339
48.011778075712868 408.493
48.161267868257063 445.101
48.451571261269166 438.807
48.803690515945654 410.796
48.983493501668107 450.11
49.420298717881444 459.833
49.554624273566553 380.145
49.909881064930154 438.819
50.285641602431603 464.128
50.412798040044137 432.148
50.618207265510208 469.366
50.793175221026999 451.604
51.137328506428908 420.387
51.326072032562259 444.045
51.541331491815562 452.486
51.858075952073271 456.808
52.062868226794834 389.331
52.263439934667886 465.498
52.778136302833069 477.979
52.897663344746661 441.242
53.090985423197203 469.4
53.152295938237579 464.058
53.359976128164732 457.588
53.640805064061041 456.463
54.053014751807325 463.866
54.168341039529189 456.733
54.539619056063550 460.36
54.747852924153563 465.605
55.166272976742533 483.319
55.282775247355112 454.83
55.464911288379852 481.217
55.642550420292778 477.169
55.871145733049374 468.705
55.996474935985496 463.622
56.314351325884346 440.239
56.476109536018392 481.591
56.588951041758598 473.817
57.005997991690165 484.074
57.247821342308967 456.828
57.559638286313998 487.004
57.628161275156344 488.018
57.910877809610447 452.841
58.108746661276825 494.791
58.225831258163666 474.953
58.423733709607191 454.943
58.508285832786186 471.809
58.906948728671665 498.087
59.160560821816624 478.49
59.436338575108230 490.047
59.609962563034614 479.86
59.942117832444396 493.02
60.155328668017013 488.993
60.208403309344881 486.635
60.562875566277086 488.62
60.645435676986814 473.67
60.724896865174003 489.32
60.984145864964567 482.018
61.325560782908283 492.672
61.415373661184034 485.09
61.704644354308456 487.791
61.761621059687954 491.416
62.015594081674465 499.147
62.623073938159337 485.596
62.701444177508797 499.108
62.853728153732966 471.571
63.095930134715019 499.99
63.128307351473772 482.652
63.439263992202662 485.653
63.539658387407094 489.973
63.804011231889710 499.662
64.250676714272529 497.041
65.038205096172874 488.028
65.264097854378193 493.884
65.471900237127883 481.867
65.871229310384379 492.511
66.383204671800840 490.829
67.256217132164295 491.547
67.766744748299587 486.059
67.912622474661973 492.077
68.169168667710721 488.764
68.682674953009723 495.104
69.506005246714238 499.811
69.979622254770803 493.864
70.291240931100035 487.284
70.534801189311750 498.335
71.172927949504867 494.144
71.398685669838741 498.071


==> data22r.txt <==
62.423589718968984 500
64.067605379293241 500
64.475747829654324 500
64.847549095959266 500
65.089118437035282 500
65.608937441464803 500
65.993269191260296 500
66.101911254549051 500
66.475185092556600 500
66.805152441565966 500
66.961036733578027 500
67.232652351989387 500
67.557726015275975 500
68.082443823153227 500
68.375324457928869 500
68.553748171611431 500
68.877569697240645 500
69.274494649493775 500
69.479384899196901 500
69.679311144502364 500
70.112198461470030 500
70.487589776380020 500
70.814911041738114 500
71.056486540275728 500
71.274158486845053 500
71.696806651461841 500
71.828397949603144 500
72.037613248412271 500
72.102263537174792 500


==> data23g.txt <==
9.278858228206657 145.189
11.145070422514200 145.033
11.956165979475346 170.471
13.638719501338404 151.275
14.424390841378704 192.849
16.036759177361169 148.59
16.238596072716238 182.588
16.967264237015879 223.404
18.450230043069830 184.782
18.670483857540646 201.56
19.528475900108674 258.036
20.826872019017426 236.665
21.011318959024841 212.089
21.454257567741625 248.795
22.113085601250621 267.028
23.194856429169224 281.931
23.303089081711907 232.395
23.983030593613144 265.308
24.660420864907650 290.049
25.656258555957809 282.669
25.772880109476173 276.471
26.135063936714708 233.599
26.438974428447423 290.809
27.186728936618689 284.237
28.132063683886457 307.811
28.193548219789783 339.936
28.342390958343756 256.338
28.962949578907633 303.208
29.650603460928661 267.282
30.411984242284081 321.606
30.698144528059142 319.59
30.920922408352425 280.54
31.148776061128025 266.335
31.501644163758002 333.111
32.169343976306834 277.929
32.689714860755657 341.419
32.983514507032211 296.475
33.430694669417605 344.327
33.608528563433353 298.963
34.044203296614981 339.438
34.635492013753165 287.465
35.029564980833918 376.617
35.404090760740026 350.841
35.983913162200714 467.448
36.003129842608281 386.931
36.124362459651955 293.075
36.644469450936860 307.599
37.074174789760889 328.283
37.510208411350838 386.101
37.858082293460832 376.411
38.185837218965695 305.692
38.419817836266432 351.355
38.628031129766022 369.664
39.045554782213991 359.121
39.536492086848114 355.104
39.996229858176328 387.643
40.198630544737618 365.74
40.640814183733546 299.36
40.845935507300148 364.152
41.069318726383720 371.237
41.217416965421556 368.102
41.601517812514651 329.536
42.016470184985764 347.512
42.288312405909664 436.888
42.613258898389027 384.38
43.069674358945136 353.558
43.265303637576835 333.009
43.452241042679475 385.479
43.695926040961119 383.41
44.050232630999794 395.818
44.484724981726515 439.659
44.549698352598938 435.133
45.060320403764578 376.98
45.499144845362871 389.72
45.589264194400783 394.328
45.917640308365748 379.396
46.117752604692775 370.493
46.384630759021555 353.252
46.547450478784910 399.447
46.927793258338127 432.948
46.991210293664750 485.403
47.563392696628888 386.918
47.878298680444573 420.53
48.011778075712868 390.507
48.161267868257063 380.885
48.451571261269166 398.17
48.803690515945654 368.244
48.983493501668107 483.302
49.420298717881444 398.925
49.554624273566553 491.414
49.909881064930154 399.389
50.285641602431603 398.989
50.412798040044137 383.042
50.618207265510208 398.093
50.793175221026999 448.887
51.137328506428908 369.922
51.326072032562259 453.01
51.541331491815562 446.158
51.858075952073271 446.937
52.263439934667886 460.04
52.778136302833069 427.007
52.897663344746661 427.346
53.090985423197203 476.703
53.152295938237579 439.241
53.359976128164732 389.703
53.640805064061041 477.411
54.053014751807325 471.901
54.168341039529189 468.695
54.539619056063550 461.488
55.166272976742533 422.509
55.464911288379852 418.386
55.642550420292778 460.608
55.871145733049374 397.616
56.314351325884346 425.037
56.476109536018392 472.859
56.588951041758598 455.011
57.005997991690165 484.688
57.247821342308967 486.301
57.628161275156344 493.293
58.108746661276825 445.517
58.225831258163666 482.423
58.508285832786186 464.34
58.906948728671665 452.011
59.609962563034614 427.239
60.208403309344881 451.352
60.562875566277086 492.38
60.724896865174003 481.223
61.325560782908283 441.246
61.415373661184034 428.451
62.015594081674465 470.822
62.423589718968984 463.703
62.701444177508797 495.314
63.539658387407094 435.867
63.804011231889710 495.555
64.847549095959266 464.35
65.089118437035282 481.22
66.383204671800840 437.61
67.232652351989387 474.264
68.082443823153227 469.63
68.375324457928869 485.89
68.877569697240645 490.167
69.479384899196901 488.842
70.814911041738114 493.877
71.398685669838741 452.136


==> data23r.txt <==
52.062868226794834 500
54.747852924153563 500
55.282775247355112 500
55.996474935985496 500
57.559638286313998 500
57.910877809610447 500
58.423733709607191 500
59.160560821816624 500
59.436338575108230 500
59.942117832444396 500
60.155328668017013 500
60.645435676986814 500
60.984145864964567 500
61.704644354308456 500
61.761621059687954 500
62.623073938159337 500
62.853728153732966 500
63.095930134715019 500
63.128307351473772 500
63.439263992202662 500
64.067605379293241 500
64.250676714272529 500
64.475747829654324 500
65.038205096172874 500
65.264097854378193 500
65.471900237127883 500
65.608937441464803 500
65.871229310384379 500
65.993269191260296 500
66.101911254549051 500
66.475185092556600 500
66.805152441565966 500
66.961036733578027 500
67.256217132164295 500
67.557726015275975 500
67.766744748299587 500
67.912622474661973 500
68.169168667710721 500
68.553748171611431 500
68.682674953009723 500
69.274494649493775 500
69.506005246714238 500
69.679311144502364 500
69.979622254770803 500
70.112198461470030 500
70.291240931100035 500
70.487589776380020 500
70.534801189311750 500
71.056486540275728 500
71.172927949504867 500
71.274158486845053 500
71.696806651461841 500
71.828397949603144 500
72.037613248412271 500
72.102263537174792 500


==> erroref_300.txt <==
50 0.326275854017465
100 0.0186011079072881
150 0.00105851669809829
200 0.00035558440729481
300 0.000104454369
400 0.000054358093485


==> errorev_300.txt <==
20 0.066793820135312
50 0.0153265248407475
100 0.00300788115949696
150 1.76204558888711e-05
200 2.84740064538536e-05
300 1.09151760493951e-05
400 3.96085836591233e-06
500 1.24048273457212e-06


==> referenceslope1.txt <==
500 0.6e-05
10 0.0003

==> referenceslope2.txt <==
300 0.00021
10 0.007

==> totalcomptime_scenario_1.txt <==
1 7733.75
2 16724.0631265463
3 26721.3247181497
4 37596.3247181497
5 49266.4907798742
6 61673.1692136826
7 74771.9151093399
8 88527.5413624325
9 102911.291362433
10 117899.090502269
11 133470.398709289
12 149607.421892496
13 166294.549695948
14 183517.942327692
15 201265.219194369
16 219525.219194369
17 238287.812764719
18 257543.752144358
19 277284.550408128
20 297502.382531577
21 318190.003581513
22 339340.680399456
23 360948.134044836
24 383006.490912452
25 405510.240912452
26 428454.201452658
27 451833.486227468
28 475643.478018783
29 499879.804869261
30 524538.319108645
31 549615.078808374
32 575106.33131456
33 601008.498569093
34 627318.163976743
35 654032.060614971
36 681147.060614971
37 708660.165568443
38 736568.497836133
39 764869.292651984
40 793559.890931657
41 822637.732706608
42 852100.351115484
43 881945.366893426
44 912170.483307467
45 942773.48149264
46 973752.216148935
47 1005104.61156397
48 1036828.65793039
49 1068922.40793039
50 1101383.97356312
51 1134211.52319304
52 1167403.27879995
53 1200957.51341318
54 1234872.54871461
55 1269146.75279619
56 1303778.53805968
57 1338766.35924703
58 1374108.71159122
59 1409804.1290782
60 1445851.18281155
61 1482248.47947215
62 1518994.65986584
63 1556088.39755281
64 1593528.39755281
65 1631313.3951209
66 1669442.15458891
67 1707913.46826806
68 1746726.15540876
69 1785879.06121372
70 1825371.05590095
71 1865201.03381348
72 1905367.91257276
73 1945870.63227313
74 1986708.15471477
75 2027879.46267278
76 2069383.55920033
77 2111219.46696367
78 2153386.22760746
79 2195882.90114831
80 2238708.56539521
81 2281862.31539521
82 2325343.26290298
83 2369150.53587297
84 2413283.27797284
85 2457740.64811722
86 2502521.82002056
87 2547625.98176806
88 2593052.33540394
89 2638800.09653597
90 2684868.49395548
91 2731256.76927218
92 2777964.17656294
93 2824989.98203391
94 2872333.46369533
95 2919993.91104838
96 2967970.62478361
97 3016262.91649027
98 3064870.10837609
99 3113791.53299715
100 3163026.53299715
101 3212574.46085585
102 3262434.67864621
103 3312606.5577998
104 3363089.47888021
105 3413882.83136405
106 3464986.0134292
107 3516398.43175013
108 3568119.50129975
109 3620148.64515783
110 3672485.29432543
111 3725128.88754532
112 3778078.87112795
113 3831334.69878293
114 3884895.83145569
115 3938761.73716913
116 3992931.89087009
117 4047405.77428044
118 4102182.87575265
119 4157262.69012956
120 4212644.71860833
121 4268328.46860833
122 4324313.45364284
123 4380599.19319444
124 4437185.2125939
125 4494071.04290252
126 4551256.22079776
127 4608740.28846198
128 4666522.79347435
129 4724603.2887056
130 4782981.33221566
131 4841656.48715412
132 4900628.32166318
133 4959896.40878338
134 5019460.32636161
135 5079319.65696164
136 5139473.98777694
137 5199922.9105457
138 5260666.02146808
139 5321702.92112549
140 5383033.21440195
141 5444656.51040738
142 5506572.42240281
143 5568780.56772744
144 5631280.56772744
145 5694072.04768652
146 5757154.63675813
147 5820527.96789935
148 5884191.67780629
149 5948145.40685104
150 6012388.79902009
151 6076921.50185417
152 6141743.16638955
153 6206853.4471006
154 6272252.00184371
155 6337938.4918025
156 6403912.58143421
157 6470173.93841731
158 6536722.23360035
159 6603557.14095181
160 6670678.33751116
161 6738085.50334092
162 6805778.32147984
163 6873756.47789698
164 6942019.66144688
165 7010567.56382562
166 7079399.87952784
167 7148516.30580464
168 7217916.54262239
169 7287600.29262239
170 7357567.26108134
171 7427817.15587265
172 7498349.68742854
173 7569164.56870287
174 7640261.5151348
175 7711640.24461308
176 7783300.47744117
177 7855241.9363029
178 7927464.34622899
179 7999967.43456406
180 8072750.93093441
181 8145814.56721633
182 8219158.0775051
183 8292781.19808453
184 8366683.66739712
185 8440865.22601474
186 8515325.61660994
187 8590064.58392769
188 8665081.87475777
189 8740377.23790757
190 8815950.42417549
191 8891801.1863247
192 8967929.27905752
193 9044334.4589902
194 9121016.48462811
195 9197975.11634147
196 9275210.11634147
197 9352721.2486568
198 9430508.27911063
199 9508570.97529796
200 9586909.10656342
201 9665522.44397941
202 9744410.7603246
203 9823573.83006293
204 9903011.42932278
205 9982723.33587667
206 10062709.3291212
207 10142969.1900573
208 10223502.7012711
209 10304309.6469147
210 10385389.8126873
211 10466742.9858173
212 10548368.9550438
213 10630267.5105988
214 10712438.4441901
215 10794881.5489835
216 10877596.6195864
217 10960583.4520306
218 11043841.8437566
219 11127371.5935968
220 11211172.50176
221 11295244.3698156
222 11379587.0006783
223 11464200.198593
224 11549083.76912
225 11634237.51912
226 11719661.25674
227 11805354.7913989
228 11891317.9337736
229 11977550.4957852
230 12064052.2905853
231 12150823.1325431
232 12237862.8372315
233 12325171.2214147
234 12412748.1030353
235 12500593.3012017
236 12588706.6361756
237 12677087.9293601
238 12765737.0032873
239 12854653.6816067
240 12943837.7890734
241 13033289.1515368
242 13123007.5959288
243 13212992.9502532
244 13303245.0435744
245 13393763.7060065
246 13484548.7687026
247 13575600.0638444
248 13666917.4246318
249 13758500.6852724
250 13850349.6809716
251 13942464.2479226
252 14034844.2232965
253 14127489.4452328
254 14220399.7528296
255 14313574.9861344
256 14407014.9861344
257 14500719.5947478
258 14594688.6548147
259 14688922.0100879
260 14783419.505224
261 14878180.9857755
262 14973206.2981811
263 15068495.2897583
264 15164047.8086943
265 15259863.7040382
266 15355942.8256927
267 15452285.0244061
268 15548890.1517644
269 15645758.0601835
270 15742888.6029017
271 15840281.6339716
272 15937937.008253
273 16035854.5814054
274 16134034.2098806
275 16232475.7509157
276 16331179.0625257
277 16430144.0034963
278 16529370.4333777
279 16628858.2124769
280 16728607.2018514
281 16828617.2633023
282 16928888.2593678
283 17029420.0533166
284 17130212.5091417
285 17231265.4915535
286 17332578.865974
287 17434152.4985303
288 17535986.2560489
289 17638080.0060489
290 17740433.6167367
291 17843046.9569996
292 17945919.8964003
293 18049052.305171
294 18152444.0542077
295 18256095.0150644
296 18360005.0599476
297 18464174.0617112
298 18568601.8938505
299 18673288.4304969
300 18778233.5464129
301 18883437.1169867
302 18988899.0182269
303 19094619.1267574
304 19200597.3198125
305 19306833.4752316
306 19413327.4714546
307 19520079.1875165
308 19627088.5030432
309 19734355.2982461
310 19841879.4539178
311 19949660.8514272
312 20057699.3727147
313 20165994.9002883
314 20274547.3172182
315 20383356.5071329
316 20492422.3542145
317 20601744.7431948
318 20711323.5593501
319 20821158.6884978
320 20931250.0169916
321 21041597.4317176
322 21152200.8200899
323 21263060.070047
324 21374175.070047
325 21485545.7090642
326 21597171.8765851
327 21709053.4626039
328 21821190.3576195
329 21933582.4526308
330 22046229.6391334
331 22159131.809116
332 22272288.8550559
333 22385700.6699164
334 22499367.147142
335 22613288.1806559
336 22727463.6648557
337 22841893.49461
338 22956577.5652551
339 23071515.7725914
340 23186708.0128802
341 23302154.1828399
342 23417854.1796429
343 23533807.9009125
344 23650015.2447192
345 23766476.1095776
346 23883190.3944434
347 24000157.9987098
348 24117378.8222048
349 24234852.7651878
350 24352579.7283465
351 24470559.612794
352 24588792.3200658
353 24707277.7521165
354 24826015.811317
355 24945006.4004519
356 25064249.422716
357 25183744.7817117
358 25303492.3814463
359 25423492.126329
360 25543743.921168
361 25664247.671168
362 25785003.2819272
363 25906010.6594349
364 26027269.7100683
365 26148780.3405903
366 26270542.4581469
367 26392555.970264
368 26514820.7848455
369 26637336.8101704
370 26760103.9548901
371 26883122.1280263
372 27006391.2389683
373 27129911.1974703
374 27253681.9136493
375 27377703.2979827
376 27501975.2613056
377 27626497.7148084
378 27751270.5700351
379 27876293.7388799
380 28001567.1335861
381 28127090.6667425
382 28252864.2512825
383 28378887.8004806
384 28505161.2279511
385 28631684.4476453
386 28758457.3738496
387 28885479.9211835
388 29012752.0045968
389 29140273.5393682
390 29268044.4411027
391 29396064.6257299
392 29524334.0095016
393 29652852.5089897
394 29781620.0410846
395 29910636.5229928
396 30039901.8722349
397 30169416.0066439
398 30299178.844363
399 30429190.3038436
400 30559450.3038436
401 30689958.7634253
402 30820715.6019537
403 30951720.7390944
404 31082974.0948118
405 31214475.5893674
406 31346225.1433176
407 31478222.6775123
408 31610468.113093
409 31742961.3714909
410 31875702.374425
411 32008691.0439007
412 32141927.3022079
413 32275411.0719191
414 32409142.275888
415 32543120.8372475
416 32677346.6794083
417 32811819.7260571
418 32946539.9011548
419 33081507.128935
420 33216721.3339027
421 33352182.440832
422 33487890.374765
423 33623845.0610101
424 33760046.4251404
425 33896494.3929922
426 34033188.8906632
427 34170129.8445114
428 34307317.1811533
429 34444750.8274622
430 34582430.7105674
431 34720356.7578517
432 34858528.8969509
433 34996947.0557519
434 35135611.1623909
435 35274521.1452527
436 35413676.9329689
437 35553078.4544163
438 35692725.6387157
439 35832618.4152306
440 35972756.7135659
441 36113140.4635659
442 36253769.5953137
443 36394644.0391295
444 36535763.7255693
445 36677128.5854235
446 36818738.5497157
447 36960593.5497014
448 37102693.5168667
449 37245038.3829268
450 37387628.079825
451 37530462.5397313
452 37673541.6950413
453 37816865.4783746
454 37960433.822574
455 38104246.6607039
456 38248303.9260495
457 38392605.5521149
458 38537151.4726228
459 38681941.6215126
460 38826975.9329395
461 38972254.3412732
462 39117776.7810972
463 39263543.1872068
464 39409553.4946087
465 39555807.6385196
466 39702305.5543649
467 39849047.177778
468 39996032.4445987
469 40143261.2908725
470 40290733.6528491
471 40438449.4669819
472 40586408.6699264
473 40734611.1985391
474 40883056.9898769
475 41031745.9811958
476 41180678.1099496
477 41329853.3137893
478 41479271.5305618
479 41628932.6983089
480 41778836.7552665
481 41928983.6398631
482 42079373.2907193
483 42230005.6466467
484 42380880.6466467
485 42531998.2299097
486 42683358.335814
487 42834960.9039249
488 42986805.873994
489 43138893.1859576
490 43291222.7799364
491 43443794.5962344
492 43596608.5753376
493 43749664.6579135
494 43902962.7848101
495 44056502.8970549
496 44210284.9358538
497 44364308.8425907
498 44518574.5588261
499 44673082.0262967
500 44827831.1869139


==> totalcomptime_scenario_2.txt <==
1 7108.4375
2 15711.2958098595
3 25523.9033827161
4 36398.9033827161
5 48242.1266712561
6 60986.6819990019
7 74581.882434059
8 88987.599053778
9 104171.036553778
10 120104.7391925
11 136765.282167013
12 154132.372312726
13 172188.206892628
14 190917.002398811
15 210304.639457671
16 230338.389457671
17 251006.700199339
18 272299.025128918
19 294205.685383401
20 316717.756960481
21 339826.977419457
22 363525.667970036
23 387806.66783202
24 412663.278487512
25 438089.215987512
26 464078.569875787
27 490625.767594356
28 517725.543464471
29 545372.911513544
30 573563.141555853
31 602291.738042562
32 631554.421282
33 661347.110699212
34 691665.909858611
35 722507.093017942
36 753867.093017942
37 785742.49034181
38 818130.00320308
39 851026.478540849
40 884428.883818294
41 918334.299534611
42 952739.912372533
43 987643.00891369
44 1023040.96986271
45 1058931.26472833
46 1095311.44691599
47 1132179.14919193
48 1169532.07948335
49 1207368.01698335
50 1245684.80853265
51 1284480.36525346
52 1323752.65941326
53 1363499.72149872
54 1403719.63748196
55 1444410.54626322
56 1485570.63727559
57 1527198.14823877
58 1569291.36305021
59 1611848.60980298
60 1654868.2589207
61 1698348.72140091
62 1742288.44715877
63 1786685.92346394
64 1831539.67346394
65 1876848.25478798
66 1922610.25822567
67 1968824.30647559
68 2015489.05295893
69 2062603.18069402
70 2110165.40122777
71 2158174.45362029
72 2206629.10347945
73 2255528.14204218
74 2304870.38529971
75 2354654.67316399
76 2404879.86867296
77 2455544.85723222
78 2506648.54589113
79 2558189.86265128
80 2610167.75580544
81 2662581.19330544
82 2715429.16215721
83 2768710.66784161
84 2822424.73375956
85 2876570.40070029
86 2931146.72633136
87 2986152.78470942
88 3041587.66581058
89 3097450.47507939
90 3153740.33299556
91 3210456.37465741
92 3267597.74938138
93 3325163.62031666
94 3383153.16407435
95 3441565.57037033
96 3500400.04168131
97 3559655.79291337
98 3619332.05108239
99 3679428.05500592
100 3739943.05500592
101 3800876.31262181
102 3862227.1003335
103 3923994.70129389
104 3986178.40907044
105 4048777.52739539
106 4111791.36992433
107 4175219.26000268
108 4239060.53043982
109 4303314.52329051
110 4367980.58964334
111 4433058.08941583
112 4498546.39115606
113 4564444.87185042
114 4630752.91673736
115 4697469.91912677
116 4764595.28022491
117 4832128.40896462
118 4900068.7218405
119 4968415.64274911
120 5037168.60283372
121 5106327.04033372
122 5175890.40043824
123 5245858.13514405
124 5316229.70311747
125 5387004.56956017
126 5458182.20607872
127 5529762.09055775
128 5601743.70703663
129 5674126.54558944
130 5746910.10220831
131 5820093.87868976
132 5893677.38252418
133 5967660.12678819
134 6042041.63003981
135 6116821.41621639
136 6191999.01453519
137 6267573.95939647
138 6343545.79028913
139 6419914.05169862
140 6496678.29301728
141 6573838.06845687
142 6651392.93696324
143 6729342.46213318
144 6807686.21213318
145 6886423.75962029
146 6965554.68166479
147 7045078.55967479
148 7124994.97932252
149 7205303.5304725
150 7286003.80711123
151 7367095.40727866
152 7448577.9330012
153 7530450.99022621
154 7612714.18875805
155 7695367.14219561
156 7778409.46787115
157 7861840.78679059
158 7945660.72357511
159 8029868.90640402
160 8114464.96695891
161 8199448.54036901
162 8284819.26515775
163 8370576.78319042
164 8456720.73962306
165 8543250.78285229
166 8630166.56446635
167 8717467.73919708
168 8805153.96487293
169 8893224.90237293
170 8981680.21558166
171 9070519.57134511
172 9159742.63942743
173 9249349.09246857
174 9339338.60594282
175 9429710.8581181
176 9520465.53001615
177 9611602.30537343
178 9703120.87060284
179 9795020.91475621
180 9887302.12948745
181 9979964.20901649
182 10073006.8500939
183 10166429.7519661
184 10260232.6163414
185 10354415.1473566
186 10448977.0515441
187 10543918.0377998
188 10639237.8173516
189 10734936.1037286
190 10831012.6127301
191 10927467.0623964
192 11024299.1729792
193 11121508.666913
194 11219095.2687868
195 11317058.7053161
196 11415398.7053161
197 11514114.9996747
198 11613207.3213265
199 11712675.4052264
200 11812518.988325
201 11912737.8095431
202 12013331.6097476
203 12114300.1317272
204 12215643.1201688
205 12317360.3216344
206 12419451.4845383
207 12521916.3591243
208 12624754.6974439
209 12727966.2533346
210 12831550.7823987
211 12935508.0419818
212 13039837.7911527
213 13144539.7906829
214 13249613.8030266
215 13355059.5923012
216 13460876.9242677
217 13567065.566312
218 13673625.2874261
219 13780555.8581898
220 13887857.0507524
221 13995528.6388147
222 14103570.3976123
223 14211982.1038973
224 14320763.5359221
225 14429914.4734221
226 14539434.6975997
227 14649323.9911079
228 14759582.1380342
229 14870208.9238853
230 14981204.135571
231 15092567.5613896
232 15204298.9910125
233 15316398.2154695
234 15428865.0271344
235 15541699.2197102
236 15654900.5882158
237 15768468.9289711
238 15882404.039584
239 15996705.7189366
240 16111373.7671721
241 16226407.9856812
242 16341808.1770896
243 16457574.1452453
244 16573705.6952057
245 16690202.6332255
246 16807064.7667443
247 16924291.9043747
248 17041883.8558904
249 17159840.4322146
250 17278161.4454082
251 17396846.7086588
252 17515896.0362691
253 17635309.2436463
254 17755086.1472907
255 17875226.5647855
256 17995730.3147855
257 18116597.2170073
258 18237827.0922187
259 18359419.7622286
260 18481375.0498766
261 18603692.7790239
262 18726372.7745425
263 18849414.8623064
264 18972818.8691818
265 19096584.6230175
266 19220711.952636
267 19345200.6878241
268 19470050.659324
269 19595261.6988242
270 19720833.6389511
271 19846766.31326
272 19973059.5562267
273 20099713.2032389
274 20226727.0905878
275 20354101.0554604
276 20481834.9359306
277 20609928.5709517
278 20738381.8003482
279 20867194.4648084
280 20996366.4058759
281 21125897.4659427
282 21255787.4882413
283 21386036.3168374
284 21516643.7966225
285 21647609.7733064
286 21778934.0934105
287 21910616.6042602
288 22042657.1539786
289 22175055.5914786
290 22307811.7664569
291 22440925.529387
292 22574396.7315125
293 22708225.2248403
294 22842410.8621346
295 22976953.4969098
296 23111852.9834248
297 23247109.1766765
298 23382721.9323932
299 23518691.107029
300 23655016.5577576
301 23791698.142466
302 23928735.7197491
303 24066129.1489034
304 24203878.2899213
305 24341983.0034857
306 24480443.1509639
307 24619258.5944023
308 24758429.1965208
309 24897954.8207073
310 25037835.3310125
311 25178070.592144
312 25318660.4694619
313 25459604.8289726
314 25600903.5373246
315 25742556.4618026
316 25884563.4703229
317 26026924.4314282
318 26169639.214283
319 26312707.6886681
320 26456129.7249764
321 26599905.1942078
322 26744033.9679645
323 26888515.9184464
324 27033350.9184464
325 27178538.8413459
326 27324079.5611103
327 27469972.9522843
328 27616218.8899879
329 27762817.2499114
330 27909767.9083119
331 28057070.7420082
332 28204725.628377
333 28352732.4453486
334 28501091.0714028
335 28649801.3855647
336 28798863.2674006
337 28948276.5970141
338 29098041.2550423
339 29248157.1226513
340 29398624.0815328
341 29549442.0138999
342 29700610.8024837
343 29852130.3305291
344 30004000.4817913
345 30156221.1405318
346 30308792.1915153
347 30461713.5200054
348 30614985.0117615
349 30768606.5530351
350 30922578.030566
351 31076899.3315793
352 31231570.3437816
353 31386590.9553577
354 31541961.0549672
355 31697680.5317412
356 31853749.2752788
357 32010167.1756441
358 32166934.1233627
359 32324050.0094186
360 32481514.7252509
361 32639328.1627509
362 32797490.2142587
363 32956000.7725601
364 33114859.7308838
365 33274066.9828981
366 33433622.422708
367 33593525.9448522
368 33753777.4443002
369 33914376.8164491
370 34075323.9571213
371 34236618.7625609
372 34398261.1294315
373 34560250.9548129
374 34722588.1361985
375 34885272.5714928
376 35048304.1590082
377 35211682.7974625
378 35375408.3859763
379 35539480.8240701
380 35703900.0116621
381 35868665.849065
382 36033778.2369838
383 36199237.0765133
384 36365042.2691353
385 36531193.7167161
386 36697691.3215042
387 36864534.9861277
388 37031724.6135918
389 37199260.1072765
390 37367141.3709342
391 37535368.3086872
392 37703940.8250252
393 37872858.8248034
394 38042122.2132398
395 38211730.8959131
396 38381684.7787602
397 38551983.7680741
398 38722627.7705018
399 38893616.6930416
400 39064950.4430416
401 39236628.9281969
402 39408652.0565476
403 39581019.7364769
404 39753731.8767087
405 39926788.3863055
406 40100189.1746667
407 40273934.1515258
408 40448023.2269492
409 40622456.3113334
410 40797233.3154036
411 40972354.1502111
412 41147818.7271318
413 41323626.9578643
414 41499778.7544272
415 41676274.0291582
416 41853112.6947113
417 42030294.6640554
418 42207819.8504723
419 42385688.1675548
420 42563899.5292047
421 42742453.8496313
422 42921351.0433493
423 43100591.0251771
424 43280173.710235
425 43460099.0139433
426 43640366.8520208
427 43820977.1404829
428 44001929.7956396
429 44183224.7340942
430 44364861.8727416
431 44546841.1287662
432 44729162.4196405
433 44911825.6631234
434 45094830.7772585
435 45278177.6803727
436 45461866.2910741
437 45645896.5282508
438 45830268.3110691
439 46014981.558972
440 46200036.1916777
441 46385432.1291777
442 46571169.2917356
443 46757247.5998856
444 46943666.9744306
445 47130427.3364409
446 47317528.607253
447 47504970.7084674
448 47692753.5619479
449 47880877.0898195
450 48069341.2144674
451 48258145.8585352
452 48447290.944924
453 48636776.3967901
454 48826602.1375445
455 49016768.090851
456 49207274.1806249
457 49398120.3310316
458 49589306.4664854
459 49780832.5116478
460 49972698.3914266
461 50164904.0309743
462 50357449.3556866
463 50550334.2912015
464 50743558.7633978
465 50937122.6983937
466 51131026.0225455
467 51325268.6624466
468 51519850.544926
469 51714771.5970471
470 51910031.7461064
471 52105630.9196324
472 52301569.0453842
473 52497846.0513503
474 52694461.8657476
475 52891416.4170201
476 53088709.6338373
477 53286341.4450936
478 53484311.7799071
479 53682620.5676177
480 53881267.737787
481 54080253.2201961
482 54279576.9448454
483 54479238.8419528
484 54679238.8419528
485 54879576.8754955
486 55080252.8734452
487 55281266.7668796
488 55482618.4870887
489 55684307.9655732
490 55886335.1340443
491 56088699.9244217
492 56291402.2688333
493 56494442.0996137
494 56697819.3493032
495 56901533.950647
496 57105585.8365939
497 57309974.9402952
498 57514701.1951043
499 57719764.5345748
500 57925164.8924602


==> totalcomptime_scenario_3.txt <==
1 8160
2 18165.4581464245
3 29674.238513294
4 42509.238513294
5 56557.2798334183
6 71737.9684202985
7 87990.3855745778
8 105266.301867427
9 123526.301867427
10 142737.387561025
11 162871.405566786
12 183903.966300525
13 205813.673328422
14 228581.55705147
15 252190.647930506
16 276625.647930506
17 301872.672901449
18 327919.047340722
19 354753.138590292
20 382364.22123054
21 410742.364947633
22 439878.340895007
23 469763.542802767
24 500389.919976527
25 531749.919976527
26 563836.439249782
27 596642.78035039
28 630162.614658949
29 664389.949724276
30 699319.10051571
31 734944.664003756
32 771261.496589454
33 808264.693984664
34 845949.573211365
35 884311.656441369
36 923346.656441369
37 963050.463423927
38 1003419.13313447
39 1044448.87602878
40 1086136.04741598
41 1128477.13845886
42 1171468.76793821
43 1215107.67469948
44 1259390.71071101
45 1304314.83467138
46 1349877.10611147
47 1396074.6799429
48 1442904.80141038
49 1490364.80141038
50 1538452.0921425
51 1587164.16306383
52 1636498.57711962
53 1686452.96722657
54 1737025.03298721
55 1788212.5376164
56 1840013.30506249
57 1892425.2173077
58 1945446.21183352
59 1999074.27923845
60 2053307.46099653
61 2108143.84734599
62 2163581.57529874
63 2219618.82676157
64 2276253.82676157
65 2333484.84176803
66 2391310.17810449
67 2449728.18044464
68 2508737.23038652
69 2568335.74509988
70 2628522.17604184
71 2689295.00773662
72 2750652.75661517
73 2812593.96991104
74 2875117.22460904
75 2938221.12644339
76 3001904.30894253
77 3066165.43251777
78 3131003.18359324
79 3196416.27377471
80 3262403.4390552
81 3328963.4390552
82 3396095.05629559
83 3463797.09550155
84 3532068.38293574
85 3600907.76575913
86 3670314.11141814
87 3740286.30705661
88 3810823.25895135
89 3881923.89197015
90 3953587.14905095
91 4025811.99070125
92 4098597.39451677
93 4171942.35471829
94 4245845.88170595
95 4320307.00163002
96 4395324.75597754
97 4470898.20117392
98 4547026.40819889
99 4623708.46221618
100 4700943.46221618
101 4778730.52067116
102 4857068.76320234
103 4935957.32825842
104 5015395.36680493
105 5095382.04202408
106 5175916.52902459
107 5256998.01456099
108 5338625.6967622
109 5420798.78486884
110 5503516.49897888
111 5586778.0698015
112 5670582.73841862
113 5754929.75605383
114 5839818.38384854
115 5925247.89264495
116 6011217.5627756
117 6097726.6838593
118 6184774.55460306
119 6272360.48261001
120 6360483.78419288
121 6449143.78419288
122 6538339.8158039
123 6628071.22040165
124 6718337.34737774
125 6809137.55397836
126 6900471.20514751
127 6992337.67337453
128 7084736.33854593
129 7177666.58780111
130 7271127.81539213
131 7365119.42254715
132 7459640.81733757
133 7554691.41454865
134 7650270.63555356
135 7746377.90819067
136 7843012.66664407
137 7940174.35132712
138 8037862.40876899
139 8136076.29150405
140 8234815.45796406
141 8334079.37237304
142 8433867.50464478
143 8534179.33028279
144 8635014.33028279
145 8736371.9910375
146 8838251.80424376
147 8940653.26681185
148 9043575.88077697
149 9147019.15321282
150 9250982.59614722
151 9355465.72647965
152 9460468.06590073
153 9565989.14081356
154 9672028.48225683
155 9778585.62582969
156 9885660.11161831
157 9993251.48412412
158 10101359.2921935
159 10209983.0889494
160 10319122.4317238
161 10428776.8819924
162 10538946.0053102
163 10649629.3712488
164 10760826.5533345
165 10872537.1289888
166 10984760.6794687
167 11097496.7898094
168 11210745.0487681
169 11324505.0487681
170 11438776.3858451
171 11553558.6595938
172 11668851.4731163
173 11784654.4329711
174 11900967.149123
175 12017789.2348944
176 12135120.3069174
177 12252959.985087
178 12371307.8925146
179 12490163.6554836
180 12609526.9034043
181 12729397.2687714
182 12849774.3871209
183 12970657.8969884
184 13092047.4398686
185 13213942.6601746
186 13336343.2051989
187 13459248.7250746
188 13582658.8727375
189 13706573.3038888
190 13830991.6769587
191 13955913.6530705
192 14081338.8960055
193 14207267.072168
194 14333697.850552
195 14460630.9027074
196 14588065.9027074
197 14716002.5271165
198 14844440.4549586
199 14973379.3676864
200 15102818.9491506
201 15232758.8855702
202 15363198.8655028
203 15494138.579816
204 15625577.7216586
205 15757515.9864333
206 15889953.0717684
207 16022888.6774917
208 16156322.5056033
209 16290254.2602498
210 16424683.6476988
211 16559610.3763133
212 16695034.1565272
213 16830954.7008208
214 16967371.7236969
215 17104284.9416569
216 17241694.0731782
217 17379598.8386907
218 17517998.9605545
219 17656894.1630381
220 17796284.1722965
221 17936168.7163495
222 18076547.5250609
223 18217420.3301178
224 18358786.86501
225 18500646.86501
226 18643000.0671532
227 18785846.2102185
228 18929185.0347089
229 19073016.2828329
230 19217339.6984857
231 19362155.0272309
232 19507462.0162825
233 19653260.4144873
234 19799549.9723071
235 19946330.4418015
236 20093601.5766114
237 20241363.1319415
238 20389614.8645444
239 20538356.5327042
240 20687587.8962204
241 20837308.7163921
242 20987518.7560028
243 21138217.7793046
244 21289405.5520035
245 21441081.8412444
246 21593246.4155962
247 21745899.0450377
248 21899039.5009432
249 22052667.5560683
250 22206782.9845363
251 22361385.5618244
252 22516475.06475
253 22672051.2714581
254 22828113.9614074
255 22984662.9153579
256 23141697.9153579
257 23299218.7447316
258 23457225.1880665
259 23615717.0312015
260 23774694.0612144
261 23934156.0664104
262 24094102.8363101
263 24254534.1616379
264 24415449.8343108
265 24576849.6474269
266 24738733.3952545
267 24901100.8732207
268 25063951.877901
269 25227286.2070083
270 25391103.6593826
271 25555404.0349803
272 25720187.1348641
273 25885452.7611927
274 26051200.7172109
275 26217430.8072397
276 26384142.8366665
277 26551336.6119351
278 26719011.940537
279 26887168.6310012
280 27055806.4928851
281 27224925.3367656
282 27394524.9742299
283 27564605.2178664
284 27735165.881256
285 27906206.7789632
286 28077727.726528
287 28249728.5404567
288 28422209.0382138
289 28595169.0382138
290 28768608.3598128
291 28942526.8233006
292 29116924.2498923
293 29291800.4617209
294 29467155.2818291
295 29642988.5341616
296 29819300.0435576
297 29996089.6357432
298 30173357.137324
299 30351102.3757776
300 30529325.1794463
301 30708025.37753
302 30887202.8000793
303 31066857.277988
304 31246988.6429862
305 31427596.7276341
306 31608681.3653142
307 31790242.3902253
308 31972279.6373758
309 32154792.9425768
310 32337782.1424356
311 32521247.07435
312 32705187.5765009
313 32889603.4878469
314 33074494.6481176
315 33259860.8978076
316 33445702.0781705
317 33632018.0312129
318 33818808.5996884
319 34006073.6270916
320 34193812.9576526
321 34382026.436331
322 34570713.9088105
323 34759875.2214929
324 34949510.2214929
325 35139618.7566324
326 35330200.6754351
327 35521255.8271212
328 35712784.061602
329 35904785.2294746
330 36097259.1820169
331 36290205.7711821
332 36483624.8495941
333 36677516.2705417
334 36871879.8879746
335 37066715.5564975
336 37262023.1313659
337 37457802.4684808
338 37654053.4243843
339 37850775.8562546
340 38047969.6219014
341 38245634.5797612
342 38443770.5888928
343 38642377.5089728
344 38841455.2002908
345 39041003.5237454
346 39241022.3408394
347 39441511.5136756
348 39642470.9049525
349 39843900.37796
350 40045799.7965753
351 40248169.0252582
352 40451007.9290477
353 40654316.3735573
354 40858094.2249712
355 41062341.3500402
356 41267057.6160779
357 41472242.8909562
358 41677897.0431021
359 41884019.9414934
360 42090611.455655
361 42297671.455655
362 42505199.812101
363 42713196.3961366
364 42921661.0794372
365 43130593.7342068
366 43339994.2331743
367 43549862.4495897
368 43760198.2572207
369 43971001.5303494
370 44182272.1437683
371 44394009.9727774
372 44606214.8931805
373 44818886.7812816
374 45032025.5138823
375 45245630.9682775
376 45459703.0222528
377 45674241.554081
378 45889246.4425191
379 46104717.5668045
380 46320654.8066527
381 46537058.0422533
382 46753927.1542675
383 46971262.0238248
384 47189062.5325198
385 47407328.5624095
386 47626059.9960101
387 47845256.7162939
388 48064918.6066867
389 48285045.5510645
390 48505637.4337508
391 48726694.139514
392 48948215.5535639
393 49170201.5615496
394 49392652.0495562
395 49615566.9041021
396 49838946.0121367
397 50062789.261037
398 50287096.5386056
399 50511867.7330674
400 50737102.7330674
401 50962801.4276679
402 51188963.7063459
403 51415589.4589905
404 51642678.5759004
405 51870230.9477815
406 52098246.4657441
407 52326725.0213007
408 52555666.506363
409 52785070.8132404
410 53014937.8346366
411 53245267.4636477
412 53476059.5937598
413 53707314.1188466
414 53939030.9331669
415 54171209.9313624
416 54403851.0084554
417 54636954.0598466
418 54870518.9813125
419 55104545.6690037
420 55339034.019442
421 55573983.9295188
422 55809395.2964926
423 56045268.0179869
424 56281601.9919879
425 56518397.1168426
426 56755653.2912566
427 56993370.4142917
428 57231548.3853645
429 57470187.1042436
430 57709286.4710479
431 57948846.3862446
432 58188866.7506471
433 58429347.4654128
434 58670288.4320416
435 58911689.5523735
436 59153550.7285867
437 59395871.863196
438 59638652.8590505
439 59881893.6193316
440 60125594.0475517
441 60369754.0475517
442 60614373.5234995
443 60859452.3798879
444 61104990.5215332
445 61350987.8535727
446 61597444.2814636
447 61844359.7109807
448 62091734.048215
449 62339567.1995715
450 62587859.0717678
451 62836609.5718325
452 63085818.6071029
453 63335486.0852239
454 63585611.9141458
455 63836196.0021232
456 64087238.2577126
457 64338738.5897714
458 64590696.907456
459 64843113.12022
460 65095987.1378128
461 65349318.870278
462 65603108.2279517
463 65857355.121461
464 66112059.4617223
465 66367221.1599399
466 66622840.1276044
467 66878916.2764911
468 67135449.5186585
469 67392439.7664468
470 67649886.9324766
471 67907790.9296471
472 68166151.6711346
473 68424969.0703914
474 68684243.041144
475 68943973.4973919
476 69204160.3534058
477 69464803.5237266
478 69725902.9231638
479 69987458.4667941
480 70249470.0699598
481 70511937.6482679
482 70774861.1175883
483 71038240.3940525
484 71302075.3940525
485 71566366.0342392
486 71831112.2315211
487 72096313.9030631
488 72361970.9662852
489 72628083.3388608
490 72894650.9387159
491 73161673.6840278
492 73429151.4932233
493 73697084.284978
494 73965471.9782147
495 74234314.4921022
496 74503611.7460544
497 74773363.6597285
498 75043570.1530242
499 75314231.1460823
500 75585346.5592836

